The optimality of an (s, S) hiring policy on a workforce planning problem with fixed recruitment costs and binomial turnover

We study a finite-horizon nonstationary workforce planning problem in which staff turnover in each period follows a binomial distribution whose parameters depend on the post-hiring workforce level. The model incorporates a fixed hiring cost that is incurred whenever recruitment occurs, regardless of the number of employees hired; this represents explicit (e.g. administration costs) or implicit (e.g. team disruption) factors that are commonplace in workforce planning. The objective is to minimise the expected total cost, including recruitment, salary, and shortage costs, where deviations below period-specific staffing requirements are penalised. To analyse this stochastic dynamic program with decision-dependent transition probabilities, we establish the discrete convexity of the variable single-period cost (the sum of expected salary and penalty costs) and the K-convexity of the expected total cost in presence of endogenous uncertainty. We then show that the optimal hiring policy exhibits an (s, S)-type structure: when the workforce level in a given period falls below a threshold s, staff are hired up to level S; otherwise, no hiring occurs. To compute approximate policy parameters, we develop a mixed-integer linear programming heuristic based on a piecewise approximation. In our computational study, we demonstrate that our approach achieves fast computation and small optimality gaps on the test instances.

==> gy.txt <==
40.0	21.999999999999947	
41.0	21.299999999999947	
42.0	20.59999999999995	
43.0	19.899999999999952	
44.0	19.199999999999953	
45.0	18.499999999999957	
46.0	17.79999999999996	
47.0	17.099999999999962	
48.0	16.39999999999996	
49.0	15.699999999999958	
50.0	14.999999999999963	
51.0	14.300000012589615	
52.0	13.600000214018056	
53.0	12.900001860063133	
54.0	12.200011018116557	
55.0	11.50005003640477	
56.0	10.800185801852049	
57.0	10.100587621987119	
58.0	9.401627973373358	
59.0	8.704033185308164	
60.0	8.009077127637942	
61.0	7.318791622765217	
62.0	6.6361488406532745	
63.0	5.96516121075163	
64.0	5.3108494140118605	
65.0	4.679049992040952	
66.0	4.076066409773892	
67.0	3.5082021321460086	
68.0	2.9812415152156566	
69.0	2.499956652730522	
70.0	2.0677131265972504	
71.0	1.6862273835884203	
72.0	1.3554994237037616	
73.0	1.0739142265712307	
74.0	0.8384804935884623	
75.0	0.6451599716424846	
76.0	0.48923598109705874	
77.0	0.365674373494457	
78.0	0.2694410003768945	
79.0	0.19575342070949506	
80.0	0.14025796403295054	
81.0	0.09913428451913132	
82.0	0.06913714216356598	
83.0	0.04758921396255055	
84.0	0.03233979085856856	
85.0	0.02170309648741001	
86.0	0.014387566803887102	
87.0	0.009424528774104997	
88.0	0.006101876816389986	
89.0	0.0039059110818581645	
90.0	0.002472625252250739	
91.0	0.0015484282591801866	
92.0	9.594848901702937E-4	
93.0	5.884563767999176E-4	
94.0	3.572987940261236E-4	
95.0	2.1483209678970673E-4	
96.0	1.2794502115672876E-4	
97.0	7.549314586497642E-5	
98.0	4.4141989080197996E-5	
99.0	2.5583142890277087E-5	

